AI video editing tools. What editors want and how far is AI from delivering?

Video editing can be a very tedious task, so unsurprisingly Artificial Intelligence has been increasingly used to streamline the workflow or automate away tedious tasks. However, it is very difficult to get an overview of what intelligent video editing tools are in the research literature and needs for automation from the video editors. So, we identified the field of intelligent video editing tools in research, and we survey the opinions of professional video editors. We have also summarized current state of the art in artificial intelligence research with the intention of identifying what are the possibilities and current technical limits towards truly intelligent video editing tools. The findings contribute towards understanding of the field of intelligent video editing tools, highlights unaddressed automation needs by the survey and provides general suggestions for further research in intelligent video editing tools.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

==> reviews.txt <==
TO FIX


MINOR.
      - Different subsections of Section 3 define clips and shots slightly differently. For example: "a video clip is defined as a continuous segment of video from a single source file" and later "A clip is video from a single source file."
(fix definition of video clips)


      - The paper claims the years in video editing experience of the 13 participants range from 1 to 22 years, with an average of 2 and a median of 7 years. I think this is not possible. Maybe median and average are mixed up?
(check the experience stats)

TYPOS ETC ([X] = missing, *X* = error):
      - "Section[ ]6."
      - "is performed *on* with the keywords"
      - "The list of *study* included" papers?
      - "A frame is [a] still image"
      - "as a method [to] allow quick judgement [of] the content"
      - "timeline views.[ ]The"
      - "for *the* this task"
      - "The video editing tasks the most popular keywords" - maybe "The most popular video editing tasks keywords" ?
      - "presented a review [of] the existing literature"



The deductions of the focus areas and the improvement possibilities based on them are too short. 
More could be said here about solution design, including selected use cases. 
Desirable for better comprehensibility of one's own conclusions would be a graphical support by illustrations as well as a graphical presentation of the survey results. 
(add graphics for surveys)

Reference could also be made to the area of human computer interaction and user experience in the sense of user assistance.
(add literature)

It should also be differentiated more strongly which features are actually based on AI or are aimed at better and more efficient software design. The inclusion of examples would be helpful for this purpose.



we invite you to make any modifications or corrections to your paper that you think appropriate and then submit the final version by July 19, 2021 (https://easychair.org/conferences/?conf=aiapd1)

TITLE: AI video editing tools What editors want and how far is AI from delivering


----------------------- REVIEW 1 ---------------------
SUBMISSION: 2
TITLE: AI video editing tools What editors want and how far is AI from delivering
AUTHORS: Than Htut Soe

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper compares current intelligent video editing solutions with professional video editors' expectations and interprets them in the light of the possibilities of state of the art AI. The paper is well-structured and easy to follow. The literature survey presents a useful overview of scientific editing tools. The paper describes the survey procedure, making it reproducible in the future. A comparison with commercial or free editing tools is missing. The survey among professional editors (13 participants) provides insight into the expectations of professionals. A graphical illustration of the survey answers (graphs, bar charts) would have been useful though. Chapter 5 picks up the voices from the professional editor survey and compiles them into meaningful action points, which can serve as an agenda for future research - uncovering, for example, the research gap on content suggestion.

Overall, the paper is a solid contribution to the use of AI in software products. However, the paper's connection to AI in product design is rather weak.


MINOR.
      - Different subsections of Section 3 define clips and shots slightly differently. For example: "a video clip is defined as a continuous segment of video from a single source file" and later "A clip is video from a single source file."
      - The paper claims the years in video editing experience of the 13 participants range from 1 to 22 years, with an average of 2 and a median of 7 years. I think this is not possible. Maybe median and average are mixed up?

TYPOS ETC ([X] = missing, *X* = error):
      - "Section[ ]6."
      - "is performed *on* with the keywords"
      - "The list of *study* included" papers?
      - "A frame is [a] still image"
      - "as a method [to] allow quick judgement [of] the content"
      - "timeline views.[ ]The"
      - "for *the* this task"
      - "The video editing tasks the most popular keywords" - maybe "The most popular video editing tasks keywords" ?
      - "presented a review [of] the existing literature"


----------------------- REVIEW 2 ---------------------
SUBMISSION: 2
TITLE: AI video editing tools What editors want and how far is AI from delivering
AUTHORS: Than Htut Soe

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors describe the current state of the art and practice in the field of AI video editing as well as the necessity of using technical (AI) assistance to relieve the user in the video editing process. In the first part, they conduct a structured literature review to describe the current state of the art. In the second part, a survey with selected experts follows in order to record wishes and optimizations with regard to features of an ideal AI video editing solution. Further the authors propose their own solution concepts and come to the conclusion that a close connection of the domain to the ML community is useful for the further development of the software.

The paper follows a clear setup and is comprehensible in structure and derivation. The authors try to break down from general requirements for AI video editing and the history of existing solutions to the current state of research. The addition of experts reflects a reasonable practical view.

The deductions of the focus areas and the improvement possibilities based on them are too short. More could be said here about solution design, including selected use cases. Desirable for better comprehensibility of one's own conclusions would be a graphical support by illustrations as well as a graphical presentation of the survey results. Reference could also be made to the area of human computer interaction and user experience in the sense of user assistance. It should also be differentiated more strongly which features are actually based on AI or are aimed at better and more efficient software design. The inclusion of examples would be helpful for this purpose.

